Ramification conjecture and Hirzebruch's property of line arrangements

The ramification of a polyhedral space is defined as the metric completion of the universal cover of its regular locus. We consider mainly polyhedral spaces of two origins: quotients of Euclidean space by a discrete group of isometries and polyhedral metrics on the complex projective plane with singularities at a collection of complex lines. In the former case we conjecture that quotient spaces always have a CAT[0] ramification and prove this in several cases. In the latter case we prove that the ramification is CAT[0] if the metric is non-negatively curved. We deduce that complex line arrangements in the complex projective plane studied by Hirzebruch have aspherical complement.

==> lib/letter.txt <==
line 215: Why did you remove period?
line 520: Please make a small skip after this line.

Q1: Everything is right
Q2: It should be 3.6(2)
Q3: There is no update so far.
Q4: these are not translated.
Q5: Charney, Ruth(1-OHS); Davis, Michael W.(1-OHS) 
    The K(π,1)-problem for hyperplane complements associated to infinite reflection groups. 
    J. Amer. Math. Soc. 8 (1995), no. 3, 597–627.
Q6: Yes, please remove [Gro91]
Q7: it seems to be an erratum on page 185 (1970) I am not sure how to do it correctly.
Q8: it is a book, viii+117 pp.
Q9:  We can not find more info.
Q10: petrunin@math.psu.edu
